The solar corona as an active medium for magnetoacoustic waves

The presence and interplay of continuous cooling and heating processes maintaining the corona of the Sun at the observed one million K temperature were recently understood to have crucial effects on the dynamics and stability of magnetoacoustic waves. These essentially compressive waves perturb the coronal thermal equilibrium, leading to the phenomenon of a wave-induced thermal misbalance. Representing an additional natural mechanism for the exchange of energy between the plasma and the wave, thermal misbalance makes the corona an active medium for magnetoacoustic waves, so that the wave can not only lose but also gain energy from the coronal heating source (similarly to burning gases, lasers and masers). We review recent achievements in this newly emerging research field, focussing on the effects that slow-mode magnetoacoustic waves experience as a back-reaction of this perturbed coronal thermal equilibrium. The new effects include enhanced frequency-dependent damping or amplification of slow waves, and effective, not associated with the coronal plasma non-uniformity, dispersion. We also discuss the possibility to probe the unknown coronal heating function by observations of slow waves and linear theory of thermal instabilities. The manifold of the new properties that slow waves acquire from a thermodynamically active nature of the solar corona indicate a clear need for accounting for the effects of combined coronal heating/cooling processes not only for traditional problems of the formation and evolution of prominences and coronal rain, but also for an adequate modelling and interpretation of magnetohydrodynamic waves.

==> some_references.txt <==
2018ApJ...853..134M: short-period (2-6 minutes) and long-period (7-30 minutes) waves 

2021ApJ...909..202C: Around 10 min.

2000SoPh..196...63B: 11+/-1 min periodicity

2020ApJ...900L..19C: The repetition periods are in the narrow range from ∼5 to ∼9 minutes

2010ApJ...718...11G: a period of 15-20 minutes 

2016RAA....16...93J: the intensity disturbances with frequencies from 0.07 mHz to 10.5 mHz 

2011A%26A...528L...4K: periodicities ranging from 10-30 min

1997ApJ...491L.111O: the corrected period 9.3+/-0.4 minutes

2011A&A...533A.116Y: 0.221, 0.312 and 0.573 mHz oscillations

2016ApJ...833..206T: These pulsations typically have periods of 8-30 min and last for about 1-2 hr.

2014ApJ...793..117S
